Speckle-illumination spatial frequency domain imaging with a stereo laparoscope for profile-corrected optical property mapping

We introduce a compact, two-camera laparoscope that combines active stereo depth estimation and speckle-illumination spatial frequency domain imaging (si-SFDI) to map profile-corrected, pixel-level absorption and reduced scattering optical properties in tissues with complex geometries. Our approach uses multimode fiber-coupled laser illumination to generate high-contrast speckle patterns, requiring only two images for optical property estimation. We demonstrate 3D profilometry using active stereo from low-coherence RGB laser flood illumination, which corrects for measured intensity variations caused by object height and surface angle differences. Validation against conventional SFDI in phantoms and an in-vivo human finger study showed good agreement, with profile-correction improving accuracy for complex geometries. This stereo-laparoscopic implementation of si-SFDI provides a simple method to obtain accurate optical property maps through a laparoscope, potentially offering quantitative endogenous contrast for minimally invasive surgical guidance.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
